Interplay between diffusion anisotropy and mesh skewness in Hybrid High-Order schemes

We explore the effects of mesh skewness on the accuracy of standard Hybrid High-Order (HHO) schemes for anisotropic diffusion equations. After defining a notion of regular skewed mesh sequences, which allows, e.g., for elements that become more and more elongated during mesh refinement, we establish an error estimate in which we precisely track the dependency of the local multiplicative constants in terms of the diffusion tensor and mesh skewness. This dependency makes explicit an interplay between the local diffusion properties and the distortion of the elements. We then provide several numerical results to assess the practical convergence properties of HHO for highly anisotropic diffusion or highly distorted meshes. These tests indicate a more robust behaviour than the theoretical estimate indicates.

==> dat/testA/cart/k0.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.0163835 0.105395 0.105395 220 1.41421
0.0707107 0.00407312 0.0524441 0.0524441 840 1.41421
0.0353553 0.0010169 0.0261905 0.0261905 3280 1.41421
0.0176777 0.000254139 0.0130913 0.0130913 12960 1.41421


==> dat/testA/cart/k0.lambda.1e-2.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.0293693 0.173718 0.137554 220 1.41421
0.0707107 0.00733898 0.0794344 0.0687505 840 1.41421
0.0353553 0.00183512 0.0383652 0.0343818 3280 1.41421
0.0176777 0.000458836 0.0189708 0.0171929 12960 1.41421


==> dat/testA/cart/k0.lambda.1e-4.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.0308908 0.20041 0.139019 220 1.41421
0.0707107 0.00772331 0.0963679 0.0693355 840 1.41421
0.0353553 0.00192901 0.0431942 0.03464 3280 1.41421
0.0176777 0.000482135 0.0199623 0.0173164 12960 1.41421


==> dat/testA/cart/k0.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.0309177 0.201103 0.139037 220 1.41421
0.0707107 0.00774007 0.0995405 0.0693439 840 1.41421
0.0353553 0.00193556 0.049391 0.0346436 3280 1.41421
0.0176777 0.000483853 0.0234125 0.0173178 12960 1.41421


==> dat/testA/cart/k0.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.0333495 0.272721 0.1897 220 1.41421
0.0707107 0.00927705 0.134848 0.0945067 840 1.41421
0.0353553 0.00226064 0.0644005 0.0472106 3280 1.41421
0.0176777 0.000501536 0.0259067 0.0236 12960 1.41421


==> dat/testA/cart/k1.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.000926617 0.0107921 0.0112723 440 1.41421
0.0707107 0.000110656 0.002658 0.00285552 1680 1.41421
0.0353553 1.3505e-05 0.000659863 0.000718142 6560 1.41421
0.0176777 1.66797e-06 0.00016442 0.00018004 25920 1.41421


==> dat/testA/cart/k1.lambda.1e-2.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.00115327 0.0137275 0.0134567 440 1.41421
0.0707107 0.000139885 0.00345199 0.00353835 1680 1.41421
0.0353553 1.74266e-05 0.000879992 0.000907267 6560 1.41421
0.0176777 2.17839e-06 0.000222551 0.000229547 25920 1.41421


==> dat/testA/cart/k1.lambda.1e-4.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.00159427 0.0253685 0.0136933 440 1.41421
0.0707107 0.000171923 0.00752759 0.0035787 1680 1.41421
0.0353553 1.88218e-05 0.00151685 0.000914392 6560 1.41421
0.0176777 2.29736e-06 0.000294807 0.000231104 25920 1.41421


==> dat/testA/cart/k1.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.00165155 0.0267805 0.0137062 440 1.41421
0.0707107 0.000213314 0.0118983 0.00358659 1680 1.41421
0.0353553 2.60504e-05 0.00517828 0.000916247 6560 1.41421
0.0176777 2.783e-06 0.00134179 0.000231388 25920 1.41421


==> dat/testA/cart/k1.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.0149922 0.0744413 0.0196215 440 1.41421
0.0707107 0.00363758 0.0323181 0.00496948 1680 1.41421
0.0353553 0.000713642 0.0120179 0.00124839 6560 1.41421
0.0176777 8.02797e-05 0.00298679 0.000312708 25920 1.41421


==> dat/testA/cart/k2.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 5.95009e-05 0.000900131 0.000731577 660 1.41421
0.0707107 3.68766e-06 0.000111593 9.23173e-05 2520 1.41421
0.0353553 2.29375e-07 1.38782e-05 1.15851e-05 9840 1.41421
0.0176777 1.42996e-08 1.72997e-06 1.45069e-06 38880 1.41421


==> dat/testA/cart/k2.lambda.1e-2.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 7.75414e-05 0.00124278 0.000805933 660 1.41421
0.0707107 4.41582e-06 0.000141363 0.000102107 2520 1.41421
0.0353553 2.57043e-07 1.65595e-05 1.28379e-05 9840 1.41421
0.0176777 1.54674e-08 1.99846e-06 1.60924e-06 38880 1.41421


==> dat/testA/cart/k2.lambda.1e-4.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.000119353 0.00204875 0.000822316 660 1.41421
0.0707107 8.36294e-06 0.000254986 0.000103542 2520 1.41421
0.0353553 6.83804e-07 3.45072e-05 1.29738e-05 9840 1.41421
0.0176777 5.28118e-08 4.68631e-06 1.62172e-06 38880 1.41421


==> dat/testA/cart/k2.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.000121696 0.00211391 0.00082293 660 1.41421
0.0707107 8.73606e-06 0.000273954 0.000103611 2520 1.41421
0.0353553 7.96805e-07 4.02876e-05 1.2987e-05 9840 1.41421
0.0176777 8.90998e-08 7.50979e-06 1.62528e-06 38880 1.41421


==> dat/testA/cart/k2.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 0.000246881 0.00239311 0.00101795 660 1.41421
0.0707107 1.07954e-05 0.000298223 0.000125437 2520 1.41421
0.0353553 1.55117e-06 4.30683e-05 1.55567e-05 9840 1.41421
0.0176777 1.88536e-07 7.89152e-06 1.93657e-06 38880 1.41421


==> dat/testA/cart/k3.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 2.56274e-06 5.51581e-05 3.26301e-05 880 1.41421
0.0707107 8.05399e-08 3.45842e-06 2.05241e-06 3360 1.41421
0.0353553 2.52192e-09 2.16323e-07 1.2859e-07 13120 1.41421
0.0176777 7.88722e-11 1.35228e-08 8.04524e-09 51840 1.41421


==> dat/testA/cart/k3.lambda.1e-2.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 3.62657e-06 7.53946e-05 3.67395e-05 880 1.41421
0.0707107 1.21034e-07 5.00268e-06 2.36578e-06 3360 1.41421
0.0353553 3.89472e-09 3.21351e-07 1.49981e-07 13120 1.41421
0.0176777 1.23355e-10 2.03396e-08 9.4365e-09 51840 1.41421


==> dat/testA/cart/k3.lambda.1e-4.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 3.95922e-06 9.18833e-05 3.68586e-05 880 1.41421
0.0707107 1.31021e-07 5.64871e-06 2.37008e-06 3360 1.41421
0.0353553 4.19401e-09 3.43945e-07 1.50279e-07 13120 1.41421
0.0176777 1.29497e-10 2.11e-08 9.45881e-09 51840 1.41421


==> dat/testA/cart/k3.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 4.1595e-06 0.000105703 3.69241e-05 880 1.41421
0.0707107 1.45739e-07 9.5055e-06 2.37553e-06 3360 1.41421
0.0353553 4.79388e-09 7.03306e-07 1.5046e-07 13120 1.41421
0.0176777 1.59405e-10 3.74417e-08 9.46359e-09 51840 1.41421


==> dat/testA/cart/k3.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg
0.141421 2.45183e-05 0.000170649 4.62892e-05 880 1.41421
0.0707107 1.40136e-06 1.4547e-05 2.97393e-06 3360 1.41421
0.0353553 5.14765e-08 1.04643e-06 1.88286e-07 13120 1.41421
0.0176777 1.10129e-09 5.45306e-08 1.18425e-08 51840 1.41421


==> dat/testA/locref/k0.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.0315258 0.152587 0.151052 352 2.82843 2.82843
0.0883883 0.00788797 0.0735626 0.0759218 1344 2.82843 2.82843
0.0441942 0.00197526 0.0362672 0.0380097 5248 2.82843 2.82843
0.0220971 0.000494225 0.0180336 0.0190025 20736 2.82843 2.82843


==> dat/testA/locref/k0.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.0368744 0.320063 0.149692 352 2.82843 2.82843
0.0883883 0.00923855 0.161511 0.0743038 1344 2.82843 2.82843
0.0441942 0.00231582 0.102816 0.0370456 5248 2.82843 2.82843
0.0220971 0.000579165 0.0676836 0.0185003 20736 2.82843 2.82843


==> dat/testA/locref/k0.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.126697 0.823968 0.185185 352 2.82843 2.82843
0.0883883 0.06976 0.860474 0.0907747 1344 2.82843 2.82843
0.0441942 0.0324588 0.715195 0.0448326 5248 2.82843 2.82843
0.0220971 0.0105055 0.330688 0.0222592 20736 2.82843 2.82843


==> dat/testA/locref/k1.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.00204196 0.0174416 0.0178606 704 2.82843 2.82843
0.0883883 0.000232469 0.00429981 0.0046988 2688 2.82843 2.82843
0.0441942 2.74648e-05 0.00107207 0.00120748 10496 2.82843 2.82843
0.0220971 3.33581e-06 0.0002677 0.000305851 41472 2.82843 2.82843


==> dat/testA/locref/k1.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.00346783 0.142568 0.0189311 704 2.82843 2.82843
0.0883883 0.000434824 0.0632093 0.00483988 2688 2.82843 2.82843
0.0441942 5.12082e-05 0.018537 0.00122185 10496 2.82843 2.82843
0.0220971 6.06818e-06 0.00397668 0.000306922 41472 2.82843 2.82843


==> dat/testA/locref/k1.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.0159889 0.0775789 0.0229763 704 2.82843 2.82843
0.0883883 0.00400389 0.0346707 0.00581132 2688 2.82843 2.82843
0.0441942 0.000932599 0.0160416 0.0014592 10496 2.82843 2.82843
0.0220971 0.00014384 0.00648683 0.000365104 41472 2.82843 2.82843


==> dat/testA/locref/k2.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.000140924 0.00170583 0.00129181 1056 2.82843 2.82843
0.0883883 8.31749e-06 0.000205154 0.000161063 4032 2.82843 2.82843
0.0441942 5.05904e-07 2.51624e-05 2.01382e-05 15744 2.82843 2.82843
0.0220971 3.12097e-08 3.11594e-06 2.51817e-06 62208 2.82843 2.82843


==> dat/testA/locref/k2.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.000229096 0.00370208 0.0014352 1056 2.82843 2.82843
0.0883883 1.50813e-05 0.000436788 0.000179128 4032 2.82843 2.82843
0.0441942 1.22438e-06 5.91396e-05 2.23438e-05 15744 2.82843 2.82843
0.0220971 1.27667e-07 9.72944e-06 2.78918e-06 62208 2.82843 2.82843


==> dat/testA/locref/k2.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 0.000459381 0.00454549 0.00149195 1056 2.82843 2.82843
0.0883883 4.27009e-05 0.000710852 0.000179689 4032 2.82843 2.82843
0.0441942 2.66609e-06 0.000102872 2.20403e-05 15744 2.82843 2.82843
0.0220971 2.60713e-07 2.00855e-05 2.72935e-06 62208 2.82843 2.82843


==> dat/testA/locref/k3.lambda.1.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 8.20083e-06 0.000138766 7.4165e-05 1408 2.82843 2.82843
0.0883883 2.60443e-07 8.77144e-06 4.68425e-06 5376 2.82843 2.82843
0.0441942 8.15704e-09 5.48491e-07 2.93377e-07 20992 2.82843 2.82843
0.0220971 2.54688e-10 3.42306e-08 1.83369e-08 82944 2.82843 2.82843


==> dat/testA/locref/k3.lambda.1e-6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 1.10544e-05 0.000405997 7.99892e-05 1408 2.82843 2.82843
0.0883883 3.73097e-07 3.12454e-05 5.06343e-06 5376 2.82843 2.82843
0.0441942 1.21589e-08 1.85063e-06 3.18183e-07 20992 2.82843 2.82843
0.0220971 3.894e-10 9.30562e-08 1.99354e-08 82944 2.82843 2.82843


==> dat/testA/locref/k3.lambda.1e6.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.176777 4.0121e-05 0.00029645 8.38726e-05 1408 2.82843 2.82843
0.0883883 2.40931e-06 2.4655e-05 5.28172e-06 5376 2.82843 2.82843
0.0441942 1.10301e-07 2.17854e-06 3.30459e-07 20992 2.82843 2.82843
0.0220971 2.85126e-09 1.80974e-07 2.06435e-08 82944 2.82843 2.82843


==> dat/testB/hexa/k0.hexa_anisotropic.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 0.0111734 0.102387 0.104077 1400 7.85753 10.1447
0.0615099 0.00139193 0.0344973 0.0410922 10200 12.1382 21.8435
0.0298866 0.000230084 0.0120322 0.0226951 78800 10.0246 46.1585
0.0197405 0.000103848 0.00748623 0.0200927 263400 14.6423 70.4045


==> dat/testB/hexa/k1.hexa_anisotropic.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 0.00049309 0.00616955 0.0057118 2800 7.85753 10.1447
0.0615099 2.00047e-05 0.000783851 0.000792698 20400 12.1382 21.8435
0.0298866 7.63877e-07 0.000160477 0.00020588 157600 10.0246 46.1585
0.0197405 2.13812e-07 9.44184e-05 0.000128298 526800 14.6423 70.4045


==> dat/testB/hexa/k2.hexa_anisotropic.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 2.15162e-05 0.000431974 0.000309672 4200 7.85753 10.1447
0.0615099 2.79555e-07 1.81761e-05 1.49695e-05 30600 12.1382 21.8435
0.0298866 7.62004e-09 1.12717e-06 1.30587e-06 236400 10.0246 46.1585
0.0197405 2.09762e-09 4.55922e-07 5.58551e-07 790200 14.6423 70.4045


==> dat/testB/hexa/k3.hexa_anisotropic.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 9.02422e-07 2.56138e-05 1.258e-05 5600 7.85753 10.1447
0.0615099 4.96068e-09 4.19088e-07 2.51305e-07 40800 12.1382 21.8435
0.0298866 4.98041e-11 8.68788e-09 8.27013e-09 315200 10.0246 46.1585
0.0197405 8.78149e-12 1.89932e-09 2.10017e-09 1053600 14.6423 70.4045


==> dat/testB/hexa/outputs/allrates.txt <==
hho-diffusion


########## k=0 ###########

 ****** k=0, l=0 ******
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   1.12E-02                 (7.86E+00/1.01E+01)
 6.15E-02   1.39E-03    2.792        (1.21E+01/2.18E+01)
 2.99E-02   2.30E-04    2.494        (1.00E+01/4.62E+01)
 1.97E-02   1.04E-04    1.918        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   1.02E-01                 (7.86E+00/1.01E+01)
 6.15E-02   3.45E-02    1.458        (1.21E+01/2.18E+01)
 2.99E-02   1.20E-02    1.459        (1.00E+01/4.62E+01)
 1.97E-02   7.49E-03    1.144        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.04E-01                 (7.86E+00/1.01E+01)
 6.15E-02   4.11E-02    1.246        (1.21E+01/2.18E+01)
 2.99E-02   2.27E-02    0.822        (1.00E+01/4.62E+01)
 1.97E-02   2.01E-02    0.294        (1.46E+01/7.04E+01)




########## k=1 ###########

 ****** k=1, l=1 ******
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   4.93E-04                 (7.86E+00/1.01E+01)
 6.15E-02   2.00E-05    4.295        (1.21E+01/2.18E+01)
 2.99E-02   7.64E-07    4.524        (1.00E+01/4.62E+01)
 1.97E-02   2.14E-07    3.070        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   6.17E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.84E-04    2.765        (1.21E+01/2.18E+01)
 2.99E-02   1.60E-04    2.197        (1.00E+01/4.62E+01)
 1.97E-02   9.44E-05    1.279        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   5.71E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.93E-04    2.647        (1.21E+01/2.18E+01)
 2.99E-02   2.06E-04    1.868        (1.00E+01/4.62E+01)
 1.97E-02   1.28E-04    1.140        (1.46E+01/7.04E+01)




########## k=2 ###########

 ****** k=2, l=2 ******
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   2.15E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.80E-07    5.821        (1.21E+01/2.18E+01)
 2.99E-02   7.62E-09    4.991        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.110        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   4.32E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.82E-05    4.246        (1.21E+01/2.18E+01)
 2.99E-02   1.13E-06    3.852        (1.00E+01/4.62E+01)
 1.97E-02   4.56E-07    2.182        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   3.10E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.50E-05    4.060        (1.21E+01/2.18E+01)
 2.99E-02   1.31E-06    3.379        (1.00E+01/4.62E+01)
 1.97E-02   5.59E-07    2.048        (1.46E+01/7.04E+01)




########## k=3 ###########

 ****** k=3, l=3 ******
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   9.02E-07                 (7.86E+00/1.01E+01)
 6.15E-02   4.96E-09    6.974        (1.21E+01/2.18E+01)
 2.99E-02   4.98E-11    6.375        (1.00E+01/4.62E+01)
 1.97E-02   8.78E-12    4.184        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   2.56E-05                 (7.86E+00/1.01E+01)
 6.15E-02   4.19E-07    5.512        (1.21E+01/2.18E+01)
 2.99E-02   8.69E-09    5.370        (1.00E+01/4.62E+01)
 1.97E-02   1.90E-09    3.666        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.26E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.51E-07    5.245        (1.21E+01/2.18E+01)
 2.99E-02   8.27E-09    4.730        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.305        (1.46E+01/7.04E+01)




==> dat/testB/hexa/outputs/k0.l0/alloutput.k0.l0.txt <==
degrees: (edge) k=0, (cell) l=0
boundary conditions bc=0
test case: solution=2, diffusion=1


*************************
mesh 1 out of 4: anisotropic/hexa20x20.typ2

hexa20x20.typ2 file read: 441/441 cells, 960/960 vertices
Mesh: added 441 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa20x20.typ2 (nb cells= 441, nb edges= 1400, reg= 7.85753, 10.1447)
Degrees: edge = 0; cell = 0 | Nb edge DOFs = 1400
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     84
estimated error: 7.15039e-17
Model is solved
Solver= bicgstab, solved problem in 0.015199 seconds
	Assembly time = 0.02s
	Solving time = 0s
	Residual of the linear system = 1.07792e-13
interm times = 0.000000 | 0.000000 | 0.010000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 0.0111734
H1 Error = 0.102387
Energy Error = 0.104077

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 2 out of 4: anisotropic/hexa40x80.typ2

hexa40x80.typ2 file read: 3321/3321 cells, 6880/6880 vertices
Mesh: added 3321 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa40x80.typ2 (nb cells= 3321, nb edges= 10200, reg= 12.1382, 21.8435)
Degrees: edge = 0; cell = 0 | Nb edge DOFs = 10200
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     316
estimated error: 2.17091e-16
Model is solved
Solver= bicgstab, solved problem in 0.162305 seconds
	Assembly time = 0.09s
	Solving time = 0.07s
	Residual of the linear system = 1.05331e-12
interm times = 0.000000 | 0.000000 | 0.020000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 0.00139193
H1 Error = 0.0344973
Energy Error = 0.0410922

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 3 out of 4: anisotropic/hexa80x320.typ2

hexa80x320.typ2 file read: 26001/26001 cells, 52800/52800 vertices
Mesh: added 26001 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa80x320.typ2 (nb cells= 26001, nb edges= 78800, reg= 10.0246, 46.1585)
Degrees: edge = 0; cell = 0 | Nb edge DOFs = 78800
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     1334
estimated error: 2.16147e-16
Model is solved
Solver= bicgstab, solved problem in 3.93632 seconds
	Assembly time = 0.8s
	Solving time = 3.12s
	Residual of the linear system = 2.00659e-11
interm times = 0.040000 | 0.010000 | 0.270000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 0.000230084
H1 Error = 0.0120322
Energy Error = 0.0226951

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 4 out of 4: anisotropic/hexa120x720.typ2

hexa120x720.typ2 file read: 87241/87241 cells, 176160/176160 vertices
Mesh: added 87241 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa120x720.typ2 (nb cells= 87241, nb edges= 263400, reg= 14.6423, 70.4045)
Degrees: edge = 0; cell = 0 | Nb edge DOFs = 263400
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     3170
estimated error: 1.9209e-16
Model is solved
Solver= bicgstab, solved problem in 30.1493 seconds
	Assembly time = 2.64s
	Solving time = 27.51s
	Residual of the linear system = 8.16157e-11
interm times = 0.080000 | 0.030000 | 0.730000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 0.000103848
H1 Error = 0.00748623
Energy Error = 0.0200927

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

 ----------- Data -----------
degrees: (edge) k=0, (cell) l=0
boundary conditions bc=0
test case: solution=2, diffusion=1
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   1.12E-02                 (7.86E+00/1.01E+01)
 6.15E-02   1.39E-03    2.792        (1.21E+01/2.18E+01)
 2.99E-02   2.30E-04    2.494        (1.00E+01/4.62E+01)
 1.97E-02   1.04E-04    1.918        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   1.02E-01                 (7.86E+00/1.01E+01)
 6.15E-02   3.45E-02    1.458        (1.21E+01/2.18E+01)
 2.99E-02   1.20E-02    1.459        (1.00E+01/4.62E+01)
 1.97E-02   7.49E-03    1.144        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.04E-01                 (7.86E+00/1.01E+01)
 6.15E-02   4.11E-02    1.246        (1.21E+01/2.18E+01)
 2.99E-02   2.27E-02    0.822        (1.00E+01/4.62E+01)
 1.97E-02   2.01E-02    0.294        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k0.l0/allrates.txt <==
k=0, l=0
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   1.12E-02                 (7.86E+00/1.01E+01)
 6.15E-02   1.39E-03    2.792        (1.21E+01/2.18E+01)
 2.99E-02   2.30E-04    2.494        (1.00E+01/4.62E+01)
 1.97E-02   1.04E-04    1.918        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   1.02E-01                 (7.86E+00/1.01E+01)
 6.15E-02   3.45E-02    1.458        (1.21E+01/2.18E+01)
 2.99E-02   1.20E-02    1.459        (1.00E+01/4.62E+01)
 1.97E-02   7.49E-03    1.144        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.04E-01                 (7.86E+00/1.01E+01)
 6.15E-02   4.11E-02    1.246        (1.21E+01/2.18E+01)
 2.99E-02   2.27E-02    0.822        (1.00E+01/4.62E+01)
 1.97E-02   2.01E-02    0.294        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k0.l0/data_rates.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 0.0111734 0.102387 0.104077 1400 7.85753 10.1447
0.0615099 0.00139193 0.0344973 0.0410922 10200 12.1382 21.8435
0.0298866 0.000230084 0.0120322 0.0226951 78800 10.0246 46.1585
0.0197405 0.000103848 0.00748623 0.0200927 263400 14.6423 70.4045


==> dat/testB/hexa/outputs/k0.l0/results-1.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa20x20.typ2
EdgeDegree: 0
CellDegree: 0
Choice basis: ON
AssemblyTime: 0.02
Solving time: 0
L2error: 0.0111734
H1error: 0.102387
EnergyError: 0.104077
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbEdgeDOFs: 1400
MeshReg: 7.85753
MeshAnisotropy: 10.1447
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k0.l0/results-2.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa40x80.typ2
EdgeDegree: 0
CellDegree: 0
Choice basis: ON
AssemblyTime: 0.09
Solving time: 0.07
L2error: 0.00139193
H1error: 0.0344973
EnergyError: 0.0410922
MeshSize: 0.0615099
NbCells: 3321
NbEdges: 10200
NbEdgeDOFs: 10200
MeshReg: 12.1382
MeshAnisotropy: 21.8435
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k0.l0/results-3.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa80x320.typ2
EdgeDegree: 0
CellDegree: 0
Choice basis: ON
AssemblyTime: 0.8
Solving time: 3.12
L2error: 0.000230084
H1error: 0.0120322
EnergyError: 0.0226951
MeshSize: 0.0298866
NbCells: 26001
NbEdges: 78800
NbEdgeDOFs: 78800
MeshReg: 10.0246
MeshAnisotropy: 46.1585
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k0.l0/results-4.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa120x720.typ2
EdgeDegree: 0
CellDegree: 0
Choice basis: ON
AssemblyTime: 2.64
Solving time: 27.51
L2error: 0.000103848
H1error: 0.00748623
EnergyError: 0.0200927
MeshSize: 0.0197405
NbCells: 87241
NbEdges: 263400
NbEdgeDOFs: 263400
MeshReg: 14.6423
MeshAnisotropy: 70.4045
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k1.l1/alloutput.k1.l1.txt <==
degrees: (edge) k=1, (cell) l=1
boundary conditions bc=0
test case: solution=2, diffusion=1


*************************
mesh 1 out of 4: anisotropic/hexa20x20.typ2

hexa20x20.typ2 file read: 441/441 cells, 960/960 vertices
Mesh: added 441 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa20x20.typ2 (nb cells= 441, nb edges= 1400, reg= 7.85753, 10.1447)
Degrees: edge = 1; cell = 1 | Nb edge DOFs = 2800
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     105
estimated error: 9.22261e-17
Model is solved
Solver= bicgstab, solved problem in 0.0366562 seconds
	Assembly time = 0.02s
	Solving time = 0.01s
	Residual of the linear system = 1.85108e-13
interm times = 0.000000 | 0.000000 | 0.010000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 0.00049309
H1 Error = 0.00616955
Energy Error = 0.0057118

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 2 out of 4: anisotropic/hexa40x80.typ2

hexa40x80.typ2 file read: 3321/3321 cells, 6880/6880 vertices
Mesh: added 3321 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa40x80.typ2 (nb cells= 3321, nb edges= 10200, reg= 12.1382, 21.8435)
Degrees: edge = 1; cell = 1 | Nb edge DOFs = 20400
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     380
estimated error: 8.92407e-17
Model is solved
Solver= bicgstab, solved problem in 0.489946 seconds
	Assembly time = 0.2s
	Solving time = 0.29s
	Residual of the linear system = 1.70633e-12
interm times = 0.000000 | 0.000000 | 0.050000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 2.00047e-05
H1 Error = 0.000783851
Energy Error = 0.000792698

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 3 out of 4: anisotropic/hexa80x320.typ2

hexa80x320.typ2 file read: 26001/26001 cells, 52800/52800 vertices
Mesh: added 26001 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa80x320.typ2 (nb cells= 26001, nb edges= 78800, reg= 10.0246, 46.1585)
Degrees: edge = 1; cell = 1 | Nb edge DOFs = 157600
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     1507
estimated error: 1.92793e-16
Model is solved
Solver= bicgstab, solved problem in 13.414 seconds
	Assembly time = 1.63s
	Solving time = 11.79s
	Residual of the linear system = 2.56816e-11
interm times = 0.020000 | 0.020000 | 0.540000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 7.63877e-07
H1 Error = 0.000160477
Energy Error = 0.00020588

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 4 out of 4: anisotropic/hexa120x720.typ2

hexa120x720.typ2 file read: 87241/87241 cells, 176160/176160 vertices
Mesh: added 87241 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa120x720.typ2 (nb cells= 87241, nb edges= 263400, reg= 14.6423, 70.4045)
Degrees: edge = 1; cell = 1 | Nb edge DOFs = 526800
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     2154
estimated error: 1.78786e-16
Model is solved
Solver= bicgstab, solved problem in 145.116 seconds
	Assembly time = 5.62s
	Solving time = 139.48s
	Residual of the linear system = 1.03697e-10
interm times = 0.110000 | 0.030000 | 1.760000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 2.13812e-07
H1 Error = 9.44184e-05
Energy Error = 0.000128298

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

 ----------- Data -----------
degrees: (edge) k=1, (cell) l=1
boundary conditions bc=0
test case: solution=2, diffusion=1
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   4.93E-04                 (7.86E+00/1.01E+01)
 6.15E-02   2.00E-05    4.295        (1.21E+01/2.18E+01)
 2.99E-02   7.64E-07    4.524        (1.00E+01/4.62E+01)
 1.97E-02   2.14E-07    3.070        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   6.17E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.84E-04    2.765        (1.21E+01/2.18E+01)
 2.99E-02   1.60E-04    2.197        (1.00E+01/4.62E+01)
 1.97E-02   9.44E-05    1.279        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   5.71E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.93E-04    2.647        (1.21E+01/2.18E+01)
 2.99E-02   2.06E-04    1.868        (1.00E+01/4.62E+01)
 1.97E-02   1.28E-04    1.140        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k1.l1/allrates.txt <==
k=1, l=1
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   4.93E-04                 (7.86E+00/1.01E+01)
 6.15E-02   2.00E-05    4.295        (1.21E+01/2.18E+01)
 2.99E-02   7.64E-07    4.524        (1.00E+01/4.62E+01)
 1.97E-02   2.14E-07    3.070        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   6.17E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.84E-04    2.765        (1.21E+01/2.18E+01)
 2.99E-02   1.60E-04    2.197        (1.00E+01/4.62E+01)
 1.97E-02   9.44E-05    1.279        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   5.71E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.93E-04    2.647        (1.21E+01/2.18E+01)
 2.99E-02   2.06E-04    1.868        (1.00E+01/4.62E+01)
 1.97E-02   1.28E-04    1.140        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k1.l1/data_rates.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 0.00049309 0.00616955 0.0057118 2800 7.85753 10.1447
0.0615099 2.00047e-05 0.000783851 0.000792698 20400 12.1382 21.8435
0.0298866 7.63877e-07 0.000160477 0.00020588 157600 10.0246 46.1585
0.0197405 2.13812e-07 9.44184e-05 0.000128298 526800 14.6423 70.4045


==> dat/testB/hexa/outputs/k1.l1/results-1.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa20x20.typ2
EdgeDegree: 1
CellDegree: 1
Choice basis: ON
AssemblyTime: 0.02
Solving time: 0.01
L2error: 0.00049309
H1error: 0.00616955
EnergyError: 0.0057118
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbEdgeDOFs: 2800
MeshReg: 7.85753
MeshAnisotropy: 10.1447
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k1.l1/results-2.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa40x80.typ2
EdgeDegree: 1
CellDegree: 1
Choice basis: ON
AssemblyTime: 0.2
Solving time: 0.29
L2error: 2.00047e-05
H1error: 0.000783851
EnergyError: 0.000792698
MeshSize: 0.0615099
NbCells: 3321
NbEdges: 10200
NbEdgeDOFs: 20400
MeshReg: 12.1382
MeshAnisotropy: 21.8435
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k1.l1/results-3.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa80x320.typ2
EdgeDegree: 1
CellDegree: 1
Choice basis: ON
AssemblyTime: 1.63
Solving time: 11.79
L2error: 7.63877e-07
H1error: 0.000160477
EnergyError: 0.00020588
MeshSize: 0.0298866
NbCells: 26001
NbEdges: 78800
NbEdgeDOFs: 157600
MeshReg: 10.0246
MeshAnisotropy: 46.1585
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k1.l1/results-4.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa120x720.typ2
EdgeDegree: 1
CellDegree: 1
Choice basis: ON
AssemblyTime: 5.62
Solving time: 139.48
L2error: 2.13812e-07
H1error: 9.44184e-05
EnergyError: 0.000128298
MeshSize: 0.0197405
NbCells: 87241
NbEdges: 263400
NbEdgeDOFs: 526800
MeshReg: 14.6423
MeshAnisotropy: 70.4045
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k2.l2/alloutput.k2.l2.txt <==
degrees: (edge) k=2, (cell) l=2
boundary conditions bc=0
test case: solution=2, diffusion=1


*************************
mesh 1 out of 4: anisotropic/hexa20x20.typ2

hexa20x20.typ2 file read: 441/441 cells, 960/960 vertices
Mesh: added 441 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa20x20.typ2 (nb cells= 441, nb edges= 1400, reg= 7.85753, 10.1447)
Degrees: edge = 2; cell = 2 | Nb edge DOFs = 4200
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     126
estimated error: 1.86073e-16
Model is solved
Solver= bicgstab, solved problem in 0.0888454 seconds
	Assembly time = 0.06s
	Solving time = 0.03s
	Residual of the linear system = 2.82502e-13
interm times = 0.010000 | 0.000000 | 0.000000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 2.15162e-05
H1 Error = 0.000431974
Energy Error = 0.000309672

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 2 out of 4: anisotropic/hexa40x80.typ2

hexa40x80.typ2 file read: 3321/3321 cells, 6880/6880 vertices
Mesh: added 3321 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa40x80.typ2 (nb cells= 3321, nb edges= 10200, reg= 12.1382, 21.8435)
Degrees: edge = 2; cell = 2 | Nb edge DOFs = 30600
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     480
estimated error: 1.78778e-16
Model is solved
Solver= bicgstab, solved problem in 1.45918 seconds
	Assembly time = 0.46s
	Solving time = 0.99s
	Residual of the linear system = 2.82021e-12
interm times = 0.010000 | 0.000000 | 0.120000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 2.79555e-07
H1 Error = 1.81761e-05
Energy Error = 1.49695e-05

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 3 out of 4: anisotropic/hexa80x320.typ2

hexa80x320.typ2 file read: 26001/26001 cells, 52800/52800 vertices
Mesh: added 26001 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa80x320.typ2 (nb cells= 26001, nb edges= 78800, reg= 10.0246, 46.1585)
Degrees: edge = 2; cell = 2 | Nb edge DOFs = 236400
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     1715
estimated error: 5.29988e-17
Model is solved
Solver= bicgstab, solved problem in 35.1244 seconds
	Assembly time = 3.87s
	Solving time = 31.24s
	Residual of the linear system = 3.8656e-11
interm times = 0.030000 | 0.030000 | 1.060000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 7.62004e-09
H1 Error = 1.12717e-06
Energy Error = 1.30587e-06

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 4 out of 4: anisotropic/hexa120x720.typ2

hexa120x720.typ2 file read: 87241/87241 cells, 176160/176160 vertices
Mesh: added 87241 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa120x720.typ2 (nb cells= 87241, nb edges= 263400, reg= 14.6423, 70.4045)
Degrees: edge = 2; cell = 2 | Nb edge DOFs = 790200
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     5284
estimated error: 2.12592e-16
Model is solved
Solver= bicgstab, solved problem in 347.927 seconds
	Assembly time = 13.15s
	Solving time = 334.71s
	Residual of the linear system = 2.29431e-10
interm times = 0.200000 | 0.110000 | 3.480000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 2.09762e-09
H1 Error = 4.55922e-07
Energy Error = 5.58551e-07

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

 ----------- Data -----------
degrees: (edge) k=2, (cell) l=2
boundary conditions bc=0
test case: solution=2, diffusion=1
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   2.15E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.80E-07    5.821        (1.21E+01/2.18E+01)
 2.99E-02   7.62E-09    4.991        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.110        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   4.32E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.82E-05    4.246        (1.21E+01/2.18E+01)
 2.99E-02   1.13E-06    3.852        (1.00E+01/4.62E+01)
 1.97E-02   4.56E-07    2.182        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   3.10E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.50E-05    4.060        (1.21E+01/2.18E+01)
 2.99E-02   1.31E-06    3.379        (1.00E+01/4.62E+01)
 1.97E-02   5.59E-07    2.048        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k2.l2/allrates.txt <==
k=2, l=2
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   2.15E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.80E-07    5.821        (1.21E+01/2.18E+01)
 2.99E-02   7.62E-09    4.991        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.110        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   4.32E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.82E-05    4.246        (1.21E+01/2.18E+01)
 2.99E-02   1.13E-06    3.852        (1.00E+01/4.62E+01)
 1.97E-02   4.56E-07    2.182        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   3.10E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.50E-05    4.060        (1.21E+01/2.18E+01)
 2.99E-02   1.31E-06    3.379        (1.00E+01/4.62E+01)
 1.97E-02   5.59E-07    2.048        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k2.l2/data_rates.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 2.15162e-05 0.000431974 0.000309672 4200 7.85753 10.1447
0.0615099 2.79555e-07 1.81761e-05 1.49695e-05 30600 12.1382 21.8435
0.0298866 7.62004e-09 1.12717e-06 1.30587e-06 236400 10.0246 46.1585
0.0197405 2.09762e-09 4.55922e-07 5.58551e-07 790200 14.6423 70.4045


==> dat/testB/hexa/outputs/k2.l2/results-1.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa20x20.typ2
EdgeDegree: 2
CellDegree: 2
Choice basis: ON
AssemblyTime: 0.06
Solving time: 0.03
L2error: 2.15162e-05
H1error: 0.000431974
EnergyError: 0.000309672
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbEdgeDOFs: 4200
MeshReg: 7.85753
MeshAnisotropy: 10.1447
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k2.l2/results-2.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa40x80.typ2
EdgeDegree: 2
CellDegree: 2
Choice basis: ON
AssemblyTime: 0.46
Solving time: 0.99
L2error: 2.79555e-07
H1error: 1.81761e-05
EnergyError: 1.49695e-05
MeshSize: 0.0615099
NbCells: 3321
NbEdges: 10200
NbEdgeDOFs: 30600
MeshReg: 12.1382
MeshAnisotropy: 21.8435
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k2.l2/results-3.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa80x320.typ2
EdgeDegree: 2
CellDegree: 2
Choice basis: ON
AssemblyTime: 3.87
Solving time: 31.24
L2error: 7.62004e-09
H1error: 1.12717e-06
EnergyError: 1.30587e-06
MeshSize: 0.0298866
NbCells: 26001
NbEdges: 78800
NbEdgeDOFs: 236400
MeshReg: 10.0246
MeshAnisotropy: 46.1585
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k2.l2/results-4.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa120x720.typ2
EdgeDegree: 2
CellDegree: 2
Choice basis: ON
AssemblyTime: 13.15
Solving time: 334.71
L2error: 2.09762e-09
H1error: 4.55922e-07
EnergyError: 5.58551e-07
MeshSize: 0.0197405
NbCells: 87241
NbEdges: 263400
NbEdgeDOFs: 790200
MeshReg: 14.6423
MeshAnisotropy: 70.4045
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k3.l3/alloutput.k3.l3.txt <==
degrees: (edge) k=3, (cell) l=3
boundary conditions bc=0
test case: solution=2, diffusion=1


*************************
mesh 1 out of 4: anisotropic/hexa20x20.typ2

hexa20x20.typ2 file read: 441/441 cells, 960/960 vertices
Mesh: added 441 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa20x20.typ2 (nb cells= 441, nb edges= 1400, reg= 7.85753, 10.1447)
Degrees: edge = 3; cell = 3 | Nb edge DOFs = 5600
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     141
estimated error: 2.01026e-16
Model is solved
Solver= bicgstab, solved problem in 0.202659 seconds
	Assembly time = 0.14s
	Solving time = 0.05s
	Residual of the linear system = 4.15848e-13
interm times = 0.000000 | 0.000000 | 0.040000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 9.02422e-07
H1 Error = 2.56138e-05
Energy Error = 1.258e-05

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 2 out of 4: anisotropic/hexa40x80.typ2

hexa40x80.typ2 file read: 3321/3321 cells, 6880/6880 vertices
Mesh: added 3321 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa40x80.typ2 (nb cells= 3321, nb edges= 10200, reg= 12.1382, 21.8435)
Degrees: edge = 3; cell = 3 | Nb edge DOFs = 40800
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     504
estimated error: 2.01529e-16
Model is solved
Solver= bicgstab, solved problem in 2.86012 seconds
	Assembly time = 1.11s
	Solving time = 1.75s
	Residual of the linear system = 3.45541e-12
interm times = 0.010000 | 0.010000 | 0.330000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 4.96068e-09
H1 Error = 4.19088e-07
Energy Error = 2.51305e-07

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 3 out of 4: anisotropic/hexa80x320.typ2

hexa80x320.typ2 file read: 26001/26001 cells, 52800/52800 vertices
Mesh: added 26001 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa80x320.typ2 (nb cells= 26001, nb edges= 78800, reg= 10.0246, 46.1585)
Degrees: edge = 3; cell = 3 | Nb edge DOFs = 315200
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     1966
estimated error: 1.45372e-16
Model is solved
Solver= bicgstab, solved problem in 68.2104 seconds
	Assembly time = 9.12s
	Solving time = 59.06s
	Residual of the linear system = 5.01047e-11
interm times = 0.130000 | 0.020000 | 2.290000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 4.98041e-11
H1 Error = 8.68788e-09
Energy Error = 8.27013e-09

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

*************************
mesh 4 out of 4: anisotropic/hexa120x720.typ2

hexa120x720.typ2 file read: 87241/87241 cells, 176160/176160 vertices
Mesh: added 87241 cells; Total area= 1
Construct HybridCore

Boundary conditions: Dirichlet
Test case: solution = 2; diffusion = 1
Mesh = hexa120x720.typ2 (nb cells= 87241, nb edges= 263400, reg= 14.6423, 70.4045)
Degrees: edge = 3; cell = 3 | Nb edge DOFs = 1053600
Type basis functions: ON

--------------------------------------------------------------------------------
Assembling and solving the problem...
#iterations:     5885
estimated error: 1.57404e-16
Model is solved
Solver= bicgstab, solved problem in 610.802 seconds
	Assembly time = 31.41s
	Solving time = 579.27s
	Residual of the linear system = 2.98021e-10
interm times = 0.520000 | 0.060000 | 8.310000 | 0.000000 | 0.000000
Computing error...
Interpolant calculated
L2 Error = 8.78149e-12
H1 Error = 1.89932e-09
Energy Error = 2.10017e-09

Approximate solution in 'solution.vtu', exact solution in 'exact-solution.vtu'

 ----------- Data -----------
degrees: (edge) k=3, (cell) l=3
boundary conditions bc=0
test case: solution=2, diffusion=1
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   9.02E-07                 (7.86E+00/1.01E+01)
 6.15E-02   4.96E-09    6.974        (1.21E+01/2.18E+01)
 2.99E-02   4.98E-11    6.375        (1.00E+01/4.62E+01)
 1.97E-02   8.78E-12    4.184        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   2.56E-05                 (7.86E+00/1.01E+01)
 6.15E-02   4.19E-07    5.512        (1.21E+01/2.18E+01)
 2.99E-02   8.69E-09    5.370        (1.00E+01/4.62E+01)
 1.97E-02   1.90E-09    3.666        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.26E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.51E-07    5.245        (1.21E+01/2.18E+01)
 2.99E-02   8.27E-09    4.730        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.305        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k3.l3/allrates.txt <==
k=3, l=3
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   9.02E-07                 (7.86E+00/1.01E+01)
 6.15E-02   4.96E-09    6.974        (1.21E+01/2.18E+01)
 2.99E-02   4.98E-11    6.375        (1.00E+01/4.62E+01)
 1.97E-02   8.78E-12    4.184        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   2.56E-05                 (7.86E+00/1.01E+01)
 6.15E-02   4.19E-07    5.512        (1.21E+01/2.18E+01)
 2.99E-02   8.69E-09    5.370        (1.00E+01/4.62E+01)
 1.97E-02   1.90E-09    3.666        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.26E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.51E-07    5.245        (1.21E+01/2.18E+01)
 2.99E-02   8.27E-09    4.730        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.305        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/k3.l3/data_rates.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshAnisotropy
0.129713 9.02422e-07 2.56138e-05 1.258e-05 5600 7.85753 10.1447
0.0615099 4.96068e-09 4.19088e-07 2.51305e-07 40800 12.1382 21.8435
0.0298866 4.98041e-11 8.68788e-09 8.27013e-09 315200 10.0246 46.1585
0.0197405 8.78149e-12 1.89932e-09 2.10017e-09 1053600 14.6423 70.4045


==> dat/testB/hexa/outputs/k3.l3/results-1.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa20x20.typ2
EdgeDegree: 3
CellDegree: 3
Choice basis: ON
AssemblyTime: 0.14
Solving time: 0.05
L2error: 9.02422e-07
H1error: 2.56138e-05
EnergyError: 1.258e-05
MeshSize: 0.129713
NbCells: 441
NbEdges: 1400
NbEdgeDOFs: 5600
MeshReg: 7.85753
MeshAnisotropy: 10.1447
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k3.l3/results-2.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa40x80.typ2
EdgeDegree: 3
CellDegree: 3
Choice basis: ON
AssemblyTime: 1.11
Solving time: 1.75
L2error: 4.96068e-09
H1error: 4.19088e-07
EnergyError: 2.51305e-07
MeshSize: 0.0615099
NbCells: 3321
NbEdges: 10200
NbEdgeDOFs: 40800
MeshReg: 12.1382
MeshAnisotropy: 21.8435
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k3.l3/results-3.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa80x320.typ2
EdgeDegree: 3
CellDegree: 3
Choice basis: ON
AssemblyTime: 9.12
Solving time: 59.06
L2error: 4.98041e-11
H1error: 8.68788e-09
EnergyError: 8.27013e-09
MeshSize: 0.0298866
NbCells: 26001
NbEdges: 78800
NbEdgeDOFs: 315200
MeshReg: 10.0246
MeshAnisotropy: 46.1585
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/k3.l3/results-4.txt <==
BC: 0
Solution: 2
Diffusion: 1
Mesh: hexa120x720.typ2
EdgeDegree: 3
CellDegree: 3
Choice basis: ON
AssemblyTime: 31.41
Solving time: 579.27
L2error: 8.78149e-12
H1error: 1.89932e-09
EnergyError: 2.10017e-09
MeshSize: 0.0197405
NbCells: 87241
NbEdges: 263400
NbEdgeDOFs: 1053600
MeshReg: 14.6423
MeshAnisotropy: 70.4045
lambda from TestCase: 1e+06


==> dat/testB/hexa/outputs/rates.k0.l0.txt <==
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   1.12E-02                 (7.86E+00/1.01E+01)
 6.15E-02   1.39E-03    2.792        (1.21E+01/2.18E+01)
 2.99E-02   2.30E-04    2.494        (1.00E+01/4.62E+01)
 1.97E-02   1.04E-04    1.918        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   1.02E-01                 (7.86E+00/1.01E+01)
 6.15E-02   3.45E-02    1.458        (1.21E+01/2.18E+01)
 2.99E-02   1.20E-02    1.459        (1.00E+01/4.62E+01)
 1.97E-02   7.49E-03    1.144        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.04E-01                 (7.86E+00/1.01E+01)
 6.15E-02   4.11E-02    1.246        (1.21E+01/2.18E+01)
 2.99E-02   2.27E-02    0.822        (1.00E+01/4.62E+01)
 1.97E-02   2.01E-02    0.294        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/rates.k1.l1.txt <==
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   4.93E-04                 (7.86E+00/1.01E+01)
 6.15E-02   2.00E-05    4.295        (1.21E+01/2.18E+01)
 2.99E-02   7.64E-07    4.524        (1.00E+01/4.62E+01)
 1.97E-02   2.14E-07    3.070        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   6.17E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.84E-04    2.765        (1.21E+01/2.18E+01)
 2.99E-02   1.60E-04    2.197        (1.00E+01/4.62E+01)
 1.97E-02   9.44E-05    1.279        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   5.71E-03                 (7.86E+00/1.01E+01)
 6.15E-02   7.93E-04    2.647        (1.21E+01/2.18E+01)
 2.99E-02   2.06E-04    1.868        (1.00E+01/4.62E+01)
 1.97E-02   1.28E-04    1.140        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/rates.k2.l2.txt <==
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   2.15E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.80E-07    5.821        (1.21E+01/2.18E+01)
 2.99E-02   7.62E-09    4.991        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.110        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   4.32E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.82E-05    4.246        (1.21E+01/2.18E+01)
 2.99E-02   1.13E-06    3.852        (1.00E+01/4.62E+01)
 1.97E-02   4.56E-07    2.182        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   3.10E-04                 (7.86E+00/1.01E+01)
 6.15E-02   1.50E-05    4.060        (1.21E+01/2.18E+01)
 2.99E-02   1.31E-06    3.379        (1.00E+01/4.62E+01)
 1.97E-02   5.59E-07    2.048        (1.46E+01/7.04E+01)


==> dat/testB/hexa/outputs/rates.k3.l3.txt <==
 
 ---- Compute convergence rates ----
L2 error : h, error, rate, (mesh reg / mesh aniso)
 1.30E-01   9.02E-07                 (7.86E+00/1.01E+01)
 6.15E-02   4.96E-09    6.974        (1.21E+01/2.18E+01)
 2.99E-02   4.98E-11    6.375        (1.00E+01/4.62E+01)
 1.97E-02   8.78E-12    4.184        (1.46E+01/7.04E+01)
-----------------------------------------
H1 error : h, error, rate, (mesh reg)
 1.30E-01   2.56E-05                 (7.86E+00/1.01E+01)
 6.15E-02   4.19E-07    5.512        (1.21E+01/2.18E+01)
 2.99E-02   8.69E-09    5.370        (1.00E+01/4.62E+01)
 1.97E-02   1.90E-09    3.666        (1.46E+01/7.04E+01)
-----------------------------------------
Energy error : h, error, rate, (mesh reg)
 1.30E-01   1.26E-05                 (7.86E+00/1.01E+01)
 6.15E-02   2.51E-07    5.245        (1.21E+01/2.18E+01)
 2.99E-02   8.27E-09    4.730        (1.00E+01/4.62E+01)
 1.97E-02   2.10E-09    3.305        (1.46E+01/7.04E+01)


==> dat/testC/k0.cart_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00883883 0.00015891 0.0132954 0.0117993 51520 1.41421 2.82843
0.0128847 0.000626772 0.0325596 0.0231698 51600 4.12311 8.24621
0.0250488 0.00250532 0.0966807 0.0462901 51880 16.0312 32.0624
0.0500061 0.0100281 0.323494 0.0926129 52500 64.0078 128.016


==> dat/testC/k0.hexa_straight-regular.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 0.0577026 0.310157 0.238358 400 3.25576 4.68007
0.0745356 0.0176352 0.198043 0.126025 1400 3.25576 4.68007
0.0372678 0.00551115 0.148493 0.0646521 5200 3.25576 4.68007
0.0186339 0.00210372 0.149494 0.0327805 20000 3.25576 4.68007
0.00931695 0.00110988 0.186924 0.0165645 78400 3.25576 4.68007


==> dat/testC/k0.hexa_straight-skewed.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 0.0577026 0.310157 0.238358 400 3.25576 4.68007
0.0687184 0.00616039 0.0869514 0.0690086 2700 5 9.09137
0.0335927 0.000489886 0.0246166 0.0138082 20200 6.27694 18.0459
0.0166992 0.00016035 0.0110629 0.0137221 157200 10.7961 36.023


==> dat/testC/k0.tri_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00833333 16100.4 3.36611e+06 4765.57 75840 1.38675 5
0.0166667 1.46967 364.086 1.03333 75900 3.49285 20
0.0333333 0.366611 51.6307 0.524259 76110 11.2219 80


==> dat/testC/k1.cart_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00883883 4.5107e-07 0.000409644 7.79434e-05 103040 1.41421 2.82843
0.0128847 2.9761e-06 0.00122345 0.000174354 103200 4.12311 8.24621
0.0250488 2.09363e-05 0.00466584 0.000646595 103760 16.0312 32.0624
0.0500061 0.000161537 0.0104261 0.00255069 105000 64.0078 128.016


==> dat/testC/k1.hexa_straight-regular.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 0.00250509 0.0230667 0.0208872 800 3.25576 4.68007
0.0745356 0.000333601 0.00595782 0.00542493 2800 3.25576 4.68007
0.0372678 4.48019e-05 0.00153801 0.00137998 10400 3.25576 4.68007
0.0186339 7.23828e-06 0.000432275 0.000347893 40000 3.25576 4.68007
0.00931695 1.75084e-06 0.000167572 8.73363e-05 156800 3.25576 4.68007


==> dat/testC/k1.hexa_straight-skewed.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 0.00250509 0.0230667 0.0208872 800 3.25576 4.68007
0.0687184 0.000122496 0.00267439 0.00258579 5400 5 9.09137
0.0335927 5.2668e-06 0.000398481 0.000244271 40400 6.27694 18.0459
0.0166992 5.83522e-07 0.000204332 6.9542e-05 314400 10.7961 36.023


==> dat/testC/k1.tri_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00833333 0.00147983 0.373273 0.00122024 151680 1.38675 5
0.0166667 0.000528606 0.279232 0.000776178 151800 3.49285 20
0.0333333 0.000259662 0.273531 0.00112227 152220 11.2219 80


==> dat/testC/k2.cart_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00883883 1.52361e-08 2.38449e-06 2.40898e-07 154560 1.41421 2.82843
0.0128847 4.15982e-08 1.25531e-05 6.84802e-07 154800 4.12311 8.24621
0.0250488 1.46754e-07 4.14162e-05 5.29629e-06 155640 16.0312 32.0624
0.0500061 2.10376e-06 0.000126559 4.23563e-05 157500 64.0078 128.016


==> dat/testC/k2.hexa_straight-regular.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 0.000159893 0.00242219 0.00141729 1200 3.25576 4.68007
0.0745356 1.0412e-05 0.000321024 0.000186277 4200 3.25576 4.68007
0.0372678 6.40011e-07 4.02277e-05 2.383e-05 15600 3.25576 4.68007
0.0186339 4.11532e-08 5.09639e-06 3.01228e-06 60000 3.25576 4.68007
0.00931695 2.77398e-09 6.58335e-07 3.78624e-07 235200 3.25576 4.68007


==> dat/testC/k2.hexa_straight-skewed.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 0.000159893 0.00242219 0.00141729 1200 3.25576 4.68007
0.0687184 2.52096e-06 0.000112298 6.35544e-05 8100 5 9.09137
0.0335927 4.01949e-08 4.37364e-06 2.8124e-06 60600 6.27694 18.0459
0.0166992 9.6483e-10 8.56257e-07 2.19221e-07 471600 10.7961 36.023


==> dat/testC/k2.tri_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00833333 4.42217e-06 0.00193635 5.24681e-06 227520 1.38675 5
0.0166667 1.12619e-06 0.00092417 2.71939e-06 227700 3.49285 20
0.0333333 1.02758e-06 0.00145294 6.97747e-06 228330 11.2219 80


==> dat/testC/k3.cart_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00883883 8.50998e-12 2.99287e-09 7.4144e-10 206080 1.41421 2.82843
0.0128847 2.28939e-11 8.74412e-09 2.1491e-09 206400 4.12311 8.24621
0.0250488 6.33444e-10 1.09933e-07 3.02435e-08 207520 16.0312 32.0624
0.0500061 2.01664e-08 4.56311e-06 4.80817e-07 210000 64.0078 128.016


==> dat/testC/k3.hexa_straight-regular.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 1.03272e-05 0.000177942 6.11596e-05 1600 3.25576 4.68007
0.0745356 5.04539e-07 1.51078e-05 4.13772e-06 5600 3.25576 4.68007
0.0372678 2.114e-08 1.2019e-06 2.70096e-07 20800 3.25576 4.68007
0.0186339 7.38128e-10 8.2686e-08 1.72367e-08 80000 3.25576 4.68007
0.00931695 2.38964e-11 5.3241e-09 1.09987e-09 313600 3.25576 4.68007


==> dat/testC/k3.hexa_straight-skewed.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.149071 1.03272e-05 0.000177942 6.11596e-05 1600 3.25576 4.68007
0.0687184 9.62483e-08 5.51581e-06 1.08583e-06 10800 5 9.09137
0.0335927 2.92197e-10 4.61871e-08 2.43009e-08 80800 6.27694 18.0459
0.0166992 2.91696e-12 2.64833e-09 4.97547e-10 628800 10.7961 36.023


==> dat/testC/k3.tri_aniso.dat <==
meshsize L2error H1error EnergyError NbEdgeDOFs MeshReg MeshSkewness
0.00833333 2.81567e-09 1.61066e-06 5.35935e-09 303360 1.38675 5
0.0166667 1.19532e-09 1.28246e-06 3.85872e-09 303600 3.49285 20
0.0333333 1.59098e-09 3.733e-06 2.86276e-08 304440 11.2219 80

